Evidence for possible systematic underestimation of uncertainties in extragalactic distances and its cosmological implications

1. We find that any two distance moduli measurements for the same galaxy differ from each other by 2.07 times the reported one sigma uncertainty on average. 2. This average difference between distance moduli measurements of the same galaxy as a multiple of reported uncertainty is growing with time of publication, rising to 3.00 times the reported one sigma uncertainty for all distances reported from 2014 to 2018. 3. This average difference between distance moduli measurements of the same galaxy as a multiple of reported one sigma uncertainty is highest for the standard candles (3.01) including Cepheids (4.26), Type Ia Supernovae (2.85), and Tip of the Red Giant Branch (2.82). 4. This data points to a possible systematic underestimation of uncertainties in extragalactic distances. 5. The results also give a possible way out of the Hubble-Lemaitre tension by advocating for increasing the error bars on Hubble-Lemaitre constant measured via distance ladders of standard candles and rulers.

==> _config.yml <==
title: Author support for ASTR journal
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-slate
